LDM3D-VR: Latent Diffusion Model for 3D VR

Latent diffusion models have proven to be state-of-the-art in the creation and manipulation of visual outputs. However, as far as we know, the generation of depth maps jointly with RGB is still limited. We introduce LDM3D-VR, a suite of diffusion models targeting virtual reality development that includes LDM3D-pano and LDM3D-SR. These models enable the generation of panoramic RGBD based on textual prompts and the upscaling of low-resolution inputs to high-resolution RGBD, respectively. Our models are fine-tuned from existing pretrained models on datasets containing panoramic/high-resolution RGB images, depth maps and captions. Both models are evaluated in comparison to existing related methods.

==> figures/pano_t2l/000000025.txt <==
a 360 - view of a city street with a bridge 

==> figures/pano_t2l/000000100.txt <==
a 360 - view of a hospital room 

==> figures/pano_t2l/000000278.txt <==
a 360 - view of a field with a few buildings in the distance 
